Cortex: A Compiler for Recursive Deep Learning Models

Optimizing deep learning models is generally performed in two steps: (i) high-level graph optimizations such as kernel fusion and (ii) low level kernel optimizations such as those found in vendor libraries. This approach often leaves significant performance on the table, especially for the case of recursive deep learning models. In this paper, we present Cortex, a compiler-based approach to generate highly-efficient code for recursive models for low latency inference. Our compiler approach and low reliance on vendor libraries enables us to perform end-to-end optimizations, leading to up to 14X lower inference latencies over past work, across different backends.

==> data/cavs_fc_results_cuda.csv <==
Target,Hidden Size,Batch Size,cavs,tvm_unspec,tvm
cuda,256,1,0.967042,0.0944297,0.0795446
cuda,256,10,3.73785,0.26577,0.168006
cuda,512,1,1.21696,0.164308,0.122423
cuda,512,10,5.80108,0.68531,0.37639


==> data/cavs_gru_results_cuda.csv <==
Target,Hidden Size,Batch Size,cavs,tvm_unspec,tvm
cuda,256,1,1.9496,0.150705,0.162733
cuda,256,10,3.27582,0.269058,0.324106
cuda,512,1,2.00607,0.196253,0.219956
cuda,512,10,3.6617,0.614561,0.743685


==> data/cavs_lstm_results_cuda.csv <==
Target,Hidden Size,Batch Size,cavs,tvm_unspec,tvm
cuda,256,1,2.53911,0.223217,0.200394
cuda,256,10,4.01182,0.443481,0.334807
cuda,512,1,2.55532,0.282586,0.233581
cuda,512,10,4.4302,0.906966,0.585552


==> data/dag_mem_results_cuda.csv <==
Target,Hidden Size,Batch Size,pytorch mem (kb),dynet mem (kb),dynet_inf mem (kb),tvm mem (kb)
cuda,256,1,300,1687.2,1434.48,401
cuda,256,10,2991,11017.9,7435.31,4001
cuda,512,1,600,4904.2,4404.48,802
cuda,512,10,5982,23484.9,16401.3,8002


==> data/dag_results_arm.csv <==
Target,Hidden Size,Batch Size,dynet,tvm
arm,256,1,3.48394,0.377628
arm,256,10,11.0766,2.52002
arm,512,1,14.3915,1.54522
arm,512,10,26.8402,8.66946


==> data/dag_results_cpu.csv <==
Target,Hidden Size,Batch Size,dynet,tvm
cpu,256,1,1.11549,0.191947
cpu,256,10,6.07072,0.894366
cpu,512,1,2.20803,0.603988
cpu,512,10,11.5738,2.27499


==> data/dag_results_cuda.csv <==
Target,Hidden Size,Batch Size,dynet,tvm
cuda,256,1,1.79022,0.219616
cuda,256,10,3.83232,0.390791
cuda,512,1,1.78109,0.26015
cuda,512,10,3.76852,0.544838


==> data/fc_mem_results_cuda.csv <==
Target,Hidden Size,Batch Size,pytorch mem (kb),dynet mem (kb),dynet_inf mem (kb),cavs mem (kb),tvm mem (kb)
cuda,256,1,10,1537.91,1411,2551,255
cuda,256,10,10,10782.5,9493,25510,2550
cuda,512,1,20,4090.91,3840,5101,510
cuda,512,10,20,22499.5,19950,51010,5100


==> data/fc_results_arm.csv <==
Target,Hidden Size,Batch Size,dynet,tvm
arm,256,1,1.35341,0.206085
arm,256,10,5.26839,1.58485
arm,512,1,3.24466,0.789981
arm,512,10,10.5794,6.53733


==> data/fc_results_cpu.csv <==
Target,Hidden Size,Batch Size,dynet,tvm
cpu,256,1,0.423494,0.12223
cpu,256,10,3.40634,0.644243
cpu,512,1,0.926126,0.417019
cpu,512,10,8.03012,2.2997


==> data/fc_results_cuda.csv <==
Target,Hidden Size,Batch Size,dynet,tvm
cuda,256,1,0.40576,0.0790823
cuda,256,10,1.53984,0.166287
cuda,512,1,0.404568,0.122178
cuda,512,10,1.48409,0.374067


==> data/grnn_results_cuda.csv <==
Model,Hidden Size,Batch Size,Sequence Length,grnn,grnn_deopt,tvm
lstm,256,1,100,0.245414,0.614434,0.816194
lstm,256,10,100,0.291909,0.971723,0.886425
gru,256,1,100,0.259867,0.515657,0.668646
gru,256,10,100,0.289784,0.762868,0.763404


==> data/gru_mem_results_cuda.csv <==
Target,Hidden Size,Batch Size,pytorch mem (kb),dynet mem (kb),dynet_inf mem (kb),cavs mem (kb),tvm mem (kb)
cuda,256,10,1950,7805.61,6515.05,34446.7,2566


==> data/gru_results_arm.csv <==
Target,Hidden Size,Batch Size,dynet,tvm
arm,256,1,2.5656,0.302142
arm,256,10,9.58521,1.80938
arm,512,1,8.74386,0.993781
arm,512,10,21.4172,6.07651


==> data/gru_results_cpu.csv <==
Target,Hidden Size,Batch Size,dynet,tvm
cpu,256,1,0.984322,0.181501
cpu,256,10,4.08513,0.892905
cpu,512,1,2.44643,0.584546
cpu,512,10,8.62753,2.96804


==> data/gru_results_cuda.csv <==
Target,Hidden Size,Batch Size,dynet,tvm
cuda,256,1,1.41361,0.183942
cuda,256,10,4.72399,0.34959
cuda,512,1,1.40716,0.248398
cuda,512,10,4.63449,0.750749


==> data/hoisting_results_cuda.csv <==
Simplicity,Persistent,Hidden Size,Batch Size,unhoisted,hoisted
simple,non-persistent,256,1,0.472502,0.433608
complex,non-persistent,256,1,0.225711,0.461539
simple,non-persistent,256,10,1.43312,1.13875
complex,non-persistent,256,10,0.362112,0.875888
simple,persistent,256,1,0.198354,0.136259
complex,persistent,256,1,0.176991,0.160481
simple,persistent,256,10,0.341012,0.261726
complex,persistent,256,10,0.29617,0.327921


==> data/linearization_results_cuda.csv <==
Model,Batch Size,Batch time (us)
lstm/gru/mvrnn,1,1.3146
lstm/gru/mvrnn,10,9.6412
dag_rnn,1,8.2026
dag_rnn,10,95.1368
fc,1,3.0446
fc,10,30.3598


==> data/lstm_mem_results_cuda.csv <==
Target,Hidden Size,Batch Size,pytorch mem (kb),dynet mem (kb),dynet_inf mem (kb),cavs mem (kb),tvm mem (kb)
cuda,256,10,2318,14492.9,10505.4,39142.7,2564


==> data/lstm_results_arm.csv <==
Target,Hidden Size,Batch Size,dynet,tvm
arm,256,1,2.14611,0.393064
arm,256,10,10.5911,2.5803
arm,512,1,6.1128,1.34541
arm,512,10,20.1122,8.8631


==> data/lstm_results_cpu.csv <==
Target,Hidden Size,Batch Size,dynet,tvm
cpu,256,1,1.14649,0.22644
cpu,256,10,5.59387,1.01734
cpu,512,1,2.94789,0.543406
cpu,512,10,12.3583,3.02124


==> data/lstm_results_cuda.csv <==
Target,Hidden Size,Batch Size,dynet,tvm
cuda,256,1,1.83572,0.237468
cuda,256,10,5.27704,0.388429
cuda,512,1,1.78228,0.290991
cuda,512,10,5.10225,0.696606


==> data/mvrnn_mem_results_cuda.csv <==
Target,Hidden Size,Batch Size,pytorch mem (kb),dynet mem (kb),dynet_inf mem (kb),tvm mem (kb)
cuda,64,1,217.5,1032.82,964.492,418
cuda,64,10,454,17666.6,13351.6,6130
cuda,128,1,745.5,4081.07,3816.74,1637
cuda,128,10,1174,69878.1,52811.6,23973


==> data/mvrnn_results_arm.csv <==
Target,Hidden Size,Batch Size,dynet,tvm
arm,64,1,0.524344,0.396157
arm,64,10,5.35639,2.60889
arm,128,1,1.95668,1.94636
arm,128,10,15.3513,16.7958


==> data/mvrnn_results_cpu.csv <==
Target,Hidden Size,Batch Size,dynet,tvm
cpu,64,1,0.432678,0.287455
cpu,64,10,4.6807,1.22251
cpu,128,1,1.6767,1.08169
cpu,128,10,21.2019,7.30037


==> data/mvrnn_results_cuda.csv <==
Target,Hidden Size,Batch Size,dynet,tvm
cuda,64,1,0.79926,0.335415
cuda,64,10,3.46371,0.783648
cuda,128,1,0.872928,0.388949
cuda,128,10,3.47374,1.10576


==> data/profile_lstm_results_cpu.csv <==
Target,Hidden Size,Batch Size,dynet
cpu,1,10,1.95061
cpu,2,10,1.97316
cpu,4,10,1.88988
cpu,8,10,2.02391
cpu,16,10,2.13278
cpu,32,10,2.38886
cpu,64,10,2.66113
cpu,128,10,3.45448
cpu,256,10,5.11903
cpu,512,10,9.29577


==> data/profile_lstm_results_cuda.csv <==
Target,Hidden Size,Batch Size,cavs,dynet
cuda,1,10,2.99518,4.29778
cuda,2,10,3.02402,4.29779
cuda,4,10,3.02764,4.2911
cuda,8,10,3.05171,4.29192
cuda,16,10,3.00132,4.20443
cuda,32,10,3.03913,4.15169
cuda,64,10,3.07001,4.11521
cuda,128,10,3.19859,4.13545
cuda,256,10,3.72561,4.50056
cuda,512,10,4.05367,4.50001


==> data/profiling_out.txt <==
[OSYNC] Inserting loop carried sync
[HSYNC] Inserting loop carried sync in loop nidx.o in scope 0x39f9830
[HSYNC] Inserting loop carried sync in loop scan.ila.scan_idx.r in scope 0x39f9830
[OSYNC] Inserting loop carried sync
[CODEGEN] Supports grid sync 0 7
CUDA Scheduling
Using NVCC
RESULTS,0.909038,0.346453
MEM,38112
[CONFIG] 10 256
RESULTS,63.555,24.2221
DynBatchTime,363.145
MemMgmtTime,940.146
ExeCPUTime,15936.2
[dynet] initializing CUDA
[dynet] CUDA driver/runtime versions are 10.2/10.2
Request for 1 GPU ...
[dynet] Device Number: 0
[dynet]   Device name: Tesla V100-SXM2-16GB
[dynet]   Memory Clock Rate (KHz): 877000
[dynet]   Memory Bus Width (bits): 4096
[dynet]   Peak Memory Bandwidth (GB/s): 898.048
[dynet]   Memory Free (GB): 16.4946/16.9455
[dynet]
[dynet] Device(s) selected: 0
[dynet] random seed: 1250300827
[dynet] using autobatching
[dynet] Using RNN autobatching heuristics
[dynet] Cortex profiling
[dynet] allocating memory: 512MB
[dynet] memory allocation done.
[NORMAL_INIT]
R_ESULTS,30.1414,1.81848,15.5635
RESULTS,30.1414,17.3819
MEM,0
Timing Info:
       1212     7.952%  cortex_incremental_forward_time
       1464     9.604%  cortex_dyn_batch_memory_mgmt_time_cpu
       3185     20.89%  cortex_dyn_batch_memory_mgmt_time_gpu
       9384     61.55%  cortex_execution_time
  1.525e+04     100%    (total time)
Cortex----------------------------------------------
[OSYNC] Inserting loop carried sync
[HSYNC] Inserting loop carried sync in loop nidx.o in scope 0x42fded0
[HSYNC] Inserting loop carried sync in loop scan.ila.scan_idx.r in scope 0x42fded0
[OSYNC] Inserting loop carried sync
[CODEGEN] Supports grid sync 0 7
CUDA Scheduling
Using NVCC
RESULTS,0.881699,0.336033
MEM,38112
----------------------------------------------------
Cavs----------------------------------------------
[CONFIG] 10 256
RESULTS,60.7033,23.1352
DynBatchTime,399.455
MemMgmtTime,852.16
ExeCPUTime,24132.9
--------------------------------------------------
DyNet----------------------------------------------
[NORMAL_INIT]
R_ESULTS,30.0399,2.04755,15.2759
RESULTS,30.0399,17.3234
MEM,0
Timing Info:
       1362	9.117%	cortex_incremental_forward_time
       1418	9.494%	cortex_dyn_batch_memory_mgmt_time_cpu
       3065	20.52%	cortex_dyn_batch_memory_mgmt_time_gpu
       9092	60.87%	cortex_execution_time
  1.494e+04	100%	(total time)
---------------------------------------------------
[CONFIG] 10 256
RESULTS,30.3697,11.5745


==> data/pytorch_dag_results_cpu.csv <==
Target,Hidden Size,Batch Size,pytorch,tvm
cpu,256,1,4.75266,0.190991
cpu,256,2,9.34935,0.268391
cpu,256,3,14.2054,0.340284
cpu,256,4,18.6371,0.409549
cpu,256,5,23.8983,0.49321
cpu,256,6,28.5991,0.559828
cpu,256,7,33.7419,0.62081
cpu,256,8,39.0159,0.679279
cpu,256,9,43.6184,0.775953
cpu,256,10,48.5414,0.848424


==> data/pytorch_dag_results_cuda.csv <==
Target,Hidden Size,Batch Size,pytorch,tvm
cuda,256,1,8.234,0.224695
cuda,256,2,16.8732,0.242279
cuda,256,3,25.0971,0.258668
cuda,256,4,33.9439,0.288319
cuda,256,5,42.3882,0.312827
cuda,256,6,52.3206,0.339574
cuda,256,7,60.0705,0.367417
cuda,256,8,67.9692,0.39389
cuda,256,9,75.4414,0.410144
cuda,256,10,83.8735,0.390579


==> data/pytorch_fc_results_cpu.csv <==
Target,Hidden Size,Batch Size,pytorch,tvm
cpu,256,1,3.98035,0.121629
cpu,256,2,7.81426,0.215939
cpu,256,3,11.8245,0.311866
cpu,256,4,15.9253,0.41036
cpu,256,5,19.9298,0.400359
cpu,256,6,23.0783,0.483916
cpu,256,7,27.9322,0.543558
cpu,256,8,31.5197,0.538448
cpu,256,9,35.2452,0.595073
cpu,256,10,38.8691,0.64901


==> data/pytorch_fc_results_cuda.csv <==
Target,Hidden Size,Batch Size,pytorch,tvm
cuda,256,1,6.22645,0.078194
cuda,256,2,13.0162,0.0955873
cuda,256,3,19.1754,0.11231
cuda,256,4,25.9111,0.130662
cuda,256,5,32.889,0.12441
cuda,256,6,39.9181,0.140152
cuda,256,7,45.8029,0.152309
cuda,256,8,52.1162,0.155971
cuda,256,9,57.5441,0.16308
cuda,256,10,63.9842,0.168717


==> data/pytorch_gru_results_cpu.csv <==
Target,Hidden Size,Batch Size,pytorch,tvm
cpu,256,1,3.30016,0.184878
cpu,256,2,6.10713,0.330886
cpu,256,3,9.09275,0.451765
cpu,256,4,11.7348,0.524732
cpu,256,5,15.3419,0.589746
cpu,256,6,18.2596,0.67345
cpu,256,7,20.9122,0.706652
cpu,256,8,22.9363,0.797382
cpu,256,9,26.0612,0.850182
cpu,256,10,28.3967,0.906211


==> data/pytorch_gru_results_cuda.csv <==
Target,Hidden Size,Batch Size,pytorch,tvm
cuda,256,1,5.48325,0.180834
cuda,256,2,10.3408,0.199492
cuda,256,3,15.2992,0.223605
cuda,256,4,20.0956,0.246619
cuda,256,5,25.451,0.257297
cuda,256,6,29.9731,0.273192
cuda,256,7,35.1406,0.286293
cuda,256,8,39.5829,0.304853
cuda,256,9,43.9,0.313709
cuda,256,10,48.6065,0.34993


==> data/pytorch_lstm_results_cpu.csv <==
Target,Hidden Size,Batch Size,pytorch,tvm
cpu,256,1,3.16539,0.22399
cpu,256,2,6.12945,0.343224
cpu,256,3,8.74722,0.467868
cpu,256,4,10.7966,0.5419
cpu,256,5,14.7136,0.680883
cpu,256,6,15.678,0.774773
cpu,256,7,18.2743,0.874325
cpu,256,8,21.0897,0.961082
cpu,256,9,23.3676,1.0663
cpu,256,10,25.8663,1.00985


==> data/pytorch_lstm_results_cuda.csv <==
Target,Hidden Size,Batch Size,pytorch,tvm
cuda,256,1,6.35295,0.237662
cuda,256,2,11.9553,0.259187
cuda,256,3,18.7146,0.292982
cuda,256,4,23.9885,0.322503
cuda,256,5,31.4049,0.322444
cuda,256,6,37.0171,0.332708
cuda,256,7,42.8042,0.343905
cuda,256,8,49.229,0.367402
cuda,256,9,54.0435,0.364651
cuda,256,10,60.1238,0.388217


==> data/pytorch_mvrnn_results_cpu.csv <==
Target,Hidden Size,Batch Size,pytorch,tvm
cpu,64,1,1.76609,0.283629
cpu,64,2,3.28555,0.398009
cpu,64,3,5.04523,0.500763
cpu,64,4,6.66028,0.613506
cpu,64,5,8.23919,0.756734
cpu,64,6,10.0101,0.85284
cpu,64,7,11.4174,0.948132
cpu,64,8,13.3575,1.07173
cpu,64,9,14.4788,1.14662
cpu,64,10,16.3027,1.22843


==> data/pytorch_mvrnn_results_cuda.csv <==
Target,Hidden Size,Batch Size,pytorch,tvm
cuda,64,1,3.84057,0.340041
cuda,64,2,7.03,0.659205
cuda,64,3,10.576,0.754835
cuda,64,4,13.8915,0.823378
cuda,64,5,17.1955,0.854511
cuda,64,6,20.9904,0.881289
cuda,64,7,24.4061,0.900468
cuda,64,8,28.0839,0.948372
cuda,64,9,31.4847,0.945589
cuda,64,10,34.3682,0.784704


==> data/stacked_results_cuda.csv <==
Model,Hidden Size,Batch Size,No kernel fusion,Complete kernel fusion,Specialization,Persistence
lstm,256,1,0.649829,0.402275,0.34083,0.240039
lstm,256,10,1.96958,0.789572,0.572206,0.392089
gru,256,1,0.263709,0.234585,0.226107,0.181088
gru,256,10,0.55577,0.443109,0.363413,0.298411
dag_rnn,256,1,0.276778,0.250979,0.262356,0.221365
dag_rnn,256,10,0.567833,0.473467,0.480512,0.39059
fc,256,1,0.185704,0.222703,0.181023,0.0797592
fc,256,10,0.434084,0.397859,0.271714,0.170588


==> data/unrolling_results_cuda.csv <==
Simplicity,Hidden Size,Batch Size,Height,rolled,unrolled
simple,256,1,6,0.345375,0.264106
complex,256,1,6,0.298548,0.51472
simple,256,10,6,0.495056,0.365317
complex,256,10,6,0.924149,1.19245

